Real-Time Multi-Modal Semantic Fusion on Unmanned Aerial Vehicles

Unmanned aerial vehicles (UAVs) equipped with multiple complementary sensors have tremendous potential for fast autonomous or remote-controlled semantic scene analysis, e.g., for disaster examination. In this work, we propose a UAV system for real-time semantic inference and fusion of multiple sensor modalities. Semantic segmentation of LiDAR scans and RGB images, as well as object detection on RGB and thermal images, run online onboard the UAV computer using lightweight CNN architectures and embedded inference accelerators. We follow a late fusion approach where semantic information from multiple modalities augments 3D point clouds and image segmentation masks while also generating an allocentric semantic map. Our system provides augmented semantic images and point clouds with $\approx\,$9$\,$Hz. We evaluate the integrated system in real-world experiments in an urban environment.

==> data/edgetpu_rgb_det.txt <==
FPS CPU STD STDMIN
28.78 30.656 6.563 6.563
14.39 14.952 7.131 7.131
9.61 10.140 5.673 5.673
7.202 7.972 5.826 5.826
4.813 5.217 5.853 5.1
2.888 2.951 4.895 2.8
0.9623 1.153 3.440 1.


==> data/edgetpu_segm.txt <==
FPS CPU STD STDMIN
21.02 52.499 7.368 7.368
14.39 35.519 7.569 7.569
9.626 22.749 7.958 7.958
7.195 17.090 8.725 8.725
4.801 11.576 10.214 10.214
2.885 6.977 9.729 6.8
0.9622 2.550 6.613 2.4


==> data/edgetpu_thermal_det.txt <==
FPS CPU STD STDMIN
8.572 6.259 5.763 5.763
4.286 3.171 5.005 3.
2.857 2.134 4.224 2.
1.714 1.615 3.753 1.5
0.9524 0.896 2.948 0.8


==> data/igpu_lidar_segm.txt <==
FPS CPU STD STDMIN iGPU
9.997 59.350 7.481 7.481 31
4.999 28.580 24.153 24.153 17
3.3 17.676 23.871 17.5 13
2.0 11.578 20.641 11.4 7
0.9997 5.591 15.390 5.5 5


==> data/igpu_rgb_det.txt <==
FPS CPU STD STDMIN iGPU
28.77 99.740 12.966 12.966 58
14.39 44.541 13.226 13.226 28
9.61 28.873 9.576 9.576 19
7.194 22.422 13.547 13.547 15
4.812 15.737 14.604 14.604 11
2.887 10.442 14.026 10.3 7
0.9622 3.083 8.846 2.9 4


==> data/igpu_segm.txt <==
FPS CPU STD STDMIN iGPU
19.05 120.126 9.468 9.468 93
14.39 81.793 18.624 18.624 70
9.496 52.308 14.098 14.098 45
7.207 41.768 18.085 18.085 37
4.812 29.060 24.024 24.024 26
2.886 17.015 22.694 16.9 15
0.9623 5.413 14.626  5.3 7


==> data/igpu_thermal_det.txt <==
FPS CPU STD STDMIN iGPU
8.572 23.371 8.897 8.897 15
4.286 11.936 11.980 11.8 9
2.857 8.322 11.039 8.2 6
1.714 5.238 9.544 5.1 4
0.9524 2.874 7.535 2.7 3

